Characterization of High-Purity Germanium Detectors with Amorphous Germanium Contacts in Cryogenic Liquids

For the first time, planar high-purity germanium detectors with thin amorphous germanium contacts were successfully operated directly in liquid nitrogen and liquid argon in a cryostat at the Max-Planck-Institut fuer Physics in Munich. The detectors were fabricated at the Lawrence Berkeley National Laboratory and the University of South Dakota, using crystals grown at the University of South Dakota. They survived long-distance transportation and multiple thermal cycles in both cryogenic liquids and showed reasonable leakage currents and spectroscopic performance. Also discussed are the pros and cons of using thin amorphous semiconductor materials as an alternative contact technology in large-scale germanium experiments searching for physics beyond the Standard Model.

==> comments.txt <==
Reviewer(s)' Comments to Author

Referee: 1

The cost of Ge detectors, especially enriched in 76Ge, combined with the need
to deploy a competitive ton-scale array in the future makes such active mass
optimization investigations relevant for the 0vbb decay community. Therefore, I
recommend the manuscript to be published in Eur. Phys. J. C.

Response: Thank you very much for the recognition.

-------------------------------------------------------------------------------
Before publication, I would like a few minor items to be addressed/commented:

Introduction

P.1-l26 In the text, “0vbb” introduced here should be followed by “decay” for
consistency.

Response: This has been fixed as you suggested.

-------------------------------------------------------------------------------
p.1-l.28 I found a more recent reference for GERDA [14]: Science 365 (2019) 1445
p.1-l.30 Similar for MJD [17] Phys.Rev.C 100 (2019) 2, 025501.
I believe the citation [14,17] should read [17] only.

Response: Thank you for the advice. We updated the citations accordingly.

-------------------------------------------------------------------------------
Side comment: Is MJD notation standard? The collaboration quotes itself
MAJORANA DEMONSTRATOR.

Response: We changed MJD to Majorana Demonstrator.

-------------------------------------------------------------------------------
p.1-l.47 I understand the 8.4cm x 10cm Ge detector, mentioned here and called
“inverted- coaxial” in [16], is the baseline design for LEGEND. It would help
the reader to motivate these particular dimensions by explicitly phrasing it.

Response: We added a footnote on the first page to explicitly motivate the ICPC:

The inverted-coaxial PPC will be used in LEGEND. It features a bore hole on the
opposite side of the point-contact, which allows it to be depleted at a
relatively low voltage even its overall volume is much larger than a normal
PPC. However, since such a configuration does not change the discussion
hereafter, it is not shown in Fig.1 for simplicity.

-------------------------------------------------------------------------------
Detector operation in Liquid Nitrogen
p.6-Figure 8. Do data points contain negligible error bars? Are each point the
average of a one hour measurement? What is the RMS? -> general comment for
other figures.

Response: The instrumental precisions are described in the second paragraph in
section 2.2. Leakage current measurements done at USD had a precision of 1 pA
(This is why points in some data sets only took integers) The ones done at MPI
20 fA.

Each point was taken a few tens of seconds after a new bias voltage was
applied. The instruments have their built-in noise cancelling functions. The
values shown on their screens were averages of a few hundreds of internal
measurements. We cannot read the RMS from the instruments. Most of the time,
the baseline stabilized quickly. The abnormal case (slow increase in a hour)
has been pointed out in the text below Fig. 8.  Thank you for asking, we added
these explanations in the revised draft.

If one takes the measurement of leakage current repeatedly, he may get different
values. The variation is more due to the change of surface conditions,
capacitances, noise pick-ups of the cables, etc. than due to the uncertainty of
individual measurement. To give people a sense how large the variation would
be, we presented in Fig. 8 five repeated measurements with the same setup. Most
of them agree with each other within 1 pA.

-------------------------------------------------------------------------------
p.6-34 As time stability is important, I suggest to quantify “the leakage
current stabilized at 5.1 pA” in terms of fluctuations in time and amplitude.

Response: It was a steady shift from 3.5 to 5.1 pA instead of random
fluctuations. We made it clear in the text.

-------------------------------------------------------------------------------
Was there any long term measurements performed over a few days (typical
experimental time found in [15])?

Response: We agree that a long term measurement would be very interesting. We'd
like to continue our investigation in that direction. Presented in the current
paper was really whether the detectors can survive or not. It serves as a good
start. More have yet to be investigated.

-------------------------------------------------------------------------------
p.6-l.44 “the leakage current increases with temperature”. This statement
misses a reference.  Is this a linear behavior at around 80K?

Response: We added a few reference here and also in section 2.2 where the
leakage current theories are introduced. No, the change is not linear as a
function of temperature. The equation can be found in arXiv: 2002.04462.

-------------------------------------------------------------------------------
Detector operation in Liquid Argon
p.7-l.57 Concerning the LC increase through the surface, by factor 20, do the
manufacturing groups have any deeper understanding how to go around this issue
and provide with any recommendations to solve this? (surface cleaning, re-work
contact)? Was this order of magnitude also observed with Li-diffused contact
detectors? Perhaps beyond the scope of this first investigation: Hence, is
there a risk of detector loss compensating the gain in active mass?

Response: Yes. Mark Amman, retired from LBNL, went through the whole exercises.
His detector performed best in our various tests.  He knows how to reduce the
surface leakage. But the procedure and parameters has to be tuned based on the
equipment used for the fabrication, which takes time and practice. He comes to
USD once per year to help us improve the fabrication process. We are getting
better everyday.

Passivated surface leakage appears for detectors with Li-diffused contacts as
well. Essentially, it is the problem of the passivated surface, not the
contacts. This is why people prefer semi coaxial geometry over true coaxial one
since the former has one less passivated surface. Reference 48 and 49 in the
updated draft provide quantitative information.

Amorphous Ge is an extra layer of material on top of the expensive enriched
pure crystal. If it does not work as expected, we can always etch it off and
re-deposit it. There is no loss in the detector's active mass. Since the
technique is simple, researchers may be able to do it on site, without sending
the detector back to a commercial company.

However, taking broken detectors out for repairing is a risky operation that
may damage other detectors, or introduce more background. It should be avoided
if possible. Is a PPC with amorphous Ge too easy to break for a realistic
experiment? This is what we would like to find out throuth a series of
explorations, starting from this one.

-------------------------------------------------------------------------------
p.9-l.52 “similar to those measured in LN2”. This statement does not seem
accurate if the pulser resolution is taken into account: From the equation on
page 4 and Table 1, I find ∆E_LN2 = 1.83 keV and ∆E_LAr = 2.31 keV where I
consider ∆𝐸# = ∆E23 + ∆E5 3.  It tends to point to a detector performance
degradation in LAr. Can this be attributed to charge trapping? Temperature
effect? Analysis? Can you comment on this point?

Response: We have gone through similar exercises, and realized that the
uncertainty related to the subtraction of two large numbers does not allow us
to make any quantitative statement. We hence simply stated that the largest
contribution to the energy resolution is the electronic noise. We made this
clear in the updated draft. We also provided all the spectra that we took in
the draft for easy comparison.

We will work on reducing the electronic noise in the MPI setup so that we can
investigate further the impact of LAr. Again, this study is just a start.

-------------------------------------------------------------------------------
Referee: 2

Comments to the Author
The operation of HPGe detectors in liquid cryogens is an interesting topic and
understanding the performance of thin contacts, including amorphous Ge, under
such conditions is an important area of research. 

Response: Thank you for the recognition!

-------------------------------------------------------------------------------
However, while this paper demonstrates that small Ge detectors with aGe
contacts can function in LN2 and LAr this in itself is not particularly
surprising.  Nor is the increased leakage current observed in LAr relative to
LN2 or vacuum. 

Response: We are less experienced. It was a surprise to us that our detectors
survived and performed reasonably well the first time we put them into
cryogenic liquids. We'd be glad to learn from previous experience if there is
any. Please let us know if we missed citing similar work. We can add them in.

Since we did not know whether our detectors would survive or not, our first
experiment was designed to investigate the survivability. And since leakage
current was one of the most straightforward indicators, we put a lot of effort
to characterize it in detail.

-------------------------------------------------------------------------------
Were a more detailed or extended characterization of the performance of the
devices when operated in LN2 and LAr to be provided, or an exploration of the
differences in performance between these detectors and the more conventional
detectors which have been studied previously to be offered, I believe this
submission would be fit for publication.

Response: We understand that what's presented in our draft is very basic. And
we do not intend to deliver anything more than the simple fact that our
amorphous Ge contacts survived LAr operation. We have planned to carry on a
series of investigations given this encouraging initial result, including the
longevity of the contact, the change of the surface properties, comparison
between different types of detectors, as well as better spectrum measurements,
etc. We feel that maybe separate publications of these step-by-step
investigations are better for fast communication with the community.

The study involved three institutes far away from each other. It takes careful
planning for us to put our hardware and manpower together. Given the current
pandemic of COVID-19, our next measurement may not happen soon. Your
understanding is appreciated.

We agree that better comparison of the performance between the detectors has to
be offered. We added a new section called "Cross Comparison" before the
"Conclusion and Outlook" to compare between different detectors in the same
environments, and the same detectors in different environments.

We added another paragraph in the "Conclusion and Outlook" to explain why the
comparison to more conventional detectors was not offered:

Due to completely different geometric configurations of the tested detectors
and PPC detectors used in $0\nu\beta\beta$ decay experiments, no direct
comparison can be made between the leakage currents measured here in LAr and
those measured with the detectors used in GERDA~\cite{heider2008performance,
palioselitis2015experience}. The USD group is working on the fabrication of
mini PPC detectors with their entire surfaces covered by amorphous germanium.
Some initial results will be soon published in another paper. Long term
operations of such detectors in the MPI setup will be carried out in the future
to further verify the feasibility of such a technique for $0\nu\beta\beta$
decay experiments.

-------------------------------------------------------------------------------
Below, I have provided general and line-by-line comments.

General Comments:
1. At the very minimum, a more detailed discussion of the results and the
difference in performance between the three detectors that were tested must be
provided before this work can be published.  Three different detectors were
tested under the different cryogenic conditions and the results are presented
largely without discussion of the differences in observed performance or the
implications.  This should include a discussion of the implications for
employing detectors with thin contacts in LAr for physics experiments.  The
discussion should also include some discussion of the performance with respect
to detectors with more conventional contacts.

Response: You are right, we presented the results without much discussion,
largely because it was a simple survivability test. Implications for employing
such detectors in LAr for physics experiments requires a lot more thorough
tests, such as the longevity, resolution, segmentation, etc. just to name a
few. Each of the test is probably worth a separated publication.

Given the feedback from both reviewers, we think it is necessary to clearly
clarify that

- this is a very first step, a pure survivability test
- we connected our test with ton-scale 0vbb experiments in the introduction
  because it was indeed one of the initial motivations for us to conduct such
  an experiment, but we DO NOT think such a simple test is enough to qualify
  such devices for a real experiment.
- we intend to carry on follow-up experimental investigations to identify any
  potential show-stopper for the deployment of such devices for a real
  experiment.

We hence added to the end of the draft the following paragraph:

In summary, thin amorphous germanium contacts passed some preliminary
survivability tests in LN$_2$ and LAr. More investigations have yet to be
performed to verify the feasibility of deploying such a technique for a
physical experiment. Collaborative research among institutions with
complementary expertise and resources would largely accelerate the progress in
this interesting and important direction.

Please let us know if you have further concern or advice. We are happy to
improve our draft taking into account your suggestions.

-------------------------------------------------------------------------------
2. The paper would benefit from a revision of the layout of the Experimental
section such that the performance of the three different devices in vacuum,
LN2, and LAr is easier to compare.  It would be much clearer if a given set of
results were presented together so that they could be compared directly.  For
example, showing the leakage current versus bias curves for all detectors in
vacuum, LN2, and LAr side-by-side so that they could be compared on a
detector-by-detector and as a function of cryogenic environment.  Similarly,
showing energy spectra for each detector side-by-side in vacuum, LN2, and LAr
would be useful.

Response: You are right, we added a new section before the conclusion dedicated
to comparisons crosswise as suggested by you. We also updated many figures to
facilitate various comparisons. The texts were updated accordingly. All the
changes are highlighted in the revised pdf file. Please let us know if further
improvement is needed.

-------------------------------------------------------------------------------
3. Following the point above, a consistent set of results should be shown for
all three detectors.  That is, leakage current in all three cryogenic
environments, and spectra in all three environments.

Response: We improved Table 1 to allow an easy comparison of the leakage
current in three environments. We added new spectra to cover all detectors in
all environments as long as they are available.

-------------------------------------------------------------------------------
4. I am troubled by the similar spectroscopic performance of all detectors in
LN2 and LAr, despite the differences in leakage current.  I believe this
implies that the spectroscopic performance of all detectors in LN2 and LAr is
limited by the electronic noise of the readout chain.  If this is the case, it
represents a significant limitation of this work and renders the energy
resolution measurements meaningless reducing the paper to the presentation of a
series of leakage current values. 

Response: We agree that the electronic noise prevents any in-depth discussion
of the influence of LN2 or LAr on the performance of the devices, and that
leakage current is indeed the main focus of this draft, since it is the best
indicator that the detectors survived these initial tests. Nonetheless, energy
spectra proved that the devices worked as detectors, instead of small pieces of
germanium only for the characterization of leakage currents flowing through
surfaces.

We clarified this in the newly added section to prevent a reader from over
estimating the implication of these preliminary tests.

-------------------------------------------------------------------------------
5. Why is the performance of USD-RL so much worse than USD-R02?  For example,
the leakage currents in vacuum are 10 pA and 1 pA respectively, and in LAr 210
pA and 25 pA.  Is there any evidence that this is related to differences in the
fabrication process?  For example, the fact that the Al contacts was sputtered
onto USD-RL rather than evaporated?

Response: There is some degree of randomness in the performance of individual
detectors under the same fabrication processes. Some statistics are needed to
tell if there is any difference between the spattered and evaporated Al
contacts. For example, we need to make more than 10 detectors in one way and an
other batch in another way to check if there is any statistical significance in
their performance. This is one of the reasons why the improvement of the
fabrication process takes time. In addition to the three detectors mentioned in
this draft, we have a few other detectors made with either spattering or
evaporation. It is still too early to see any systematic discrepancy between
two methods.

Based on our experience, there are other aspects in the fabrication process
that may easily create large difference in the performance of a detector, such
as a small side surface scratch that escapes the examining eyes of the maker,
etc. It takes a lot of practice for someone to stabilize her fabrication
outcomes. This is another reason why it takes time to improve the performance
of our detectors.

-------------------------------------------------------------------------------
Line-by-line comments:
1. Page 1, Col. 2, Line 30: MJD should be defined.

Response: We changed MJD to Majorana Demonstrator and updated the references
based on the suggestion from the first referee.

-------------------------------------------------------------------------------
2. Page 1, Col. 2, Line 41: A reference for the discussion of the “transient
region” should be provided.  Furthermore, my understanding is that this region
is commonly referred to as a “transition region”.

Response: Thank you for pointing out this mistake. We fixed it and added
relevant references.

-------------------------------------------------------------------------------
3. Page 2, Col.1, Lines 31-39: Has it been conclusively demonstrated that a
segmented PPC yield improved surface event identification?  If so, the authors
should provide a reference.  If not, the authors should say that it “may become
possible”.

Response: One of the authors has gone through the PSS exercise. The segment
pulses could help determine the pulse start time of a surface event due to
the fact that it sees sharper weighting potential changes close to outer
surfaces.  However, there is no measurement done to verify it. We changed the
wording as suggested by you in the revision.

-------------------------------------------------------------------------------
4. Page 2, Col. 1, Line 45: Consider replacing “figure out” with “design”.

Response: Thank you, we changed it in the revision.

-------------------------------------------------------------------------------
5. Page 2, Col. 2, Line 6:  Consider replacing “inside” with “beneath”.

Response: Thank you, we changed it in the revision.

-------------------------------------------------------------------------------
6. Page 2, Col. 2, Line 8-9: I was under the impression that COSI was used for
the detection of gamma-rays rather than X-rays.

Response: Thank you! We corrected this mistake in the revision.

-------------------------------------------------------------------------------
7. Page 2, Col. 2, Line 12: Replace “has” with “have”.

Response: Thank you! We corrected this typo in the revision.

-------------------------------------------------------------------------------
8. Page 3, Table 1: Why is the leakage current of detector USD-8-4-15 in LN2
recorded as zero?

Response: Thank you for pointing this out. Zero is not really a good way to
present the measurement. The pico-ammeter had a precision of 20 fA. In LN2, the
reading fluctuated around zero below 20 fA, which is consistent with Mark
Amman's own characterization at LBNL. A better way to reflect this is to
replace 0 with "<0.02".

We did 4 measurements in LN2 with this detector. The reading at 1200 V ranged
from <0.02 to 0.2. We hence changed the cell in the table from 0 to "<=0.2".

-------------------------------------------------------------------------------
Following from general comment #2, the table should be fully populated with
values from all detectors in all cryogenic environments.

Response: Thank you for your suggestion. We provided Table 1 with the same
intention in mind, that is, to allow the reader to easily compare important
measurements in one place. We improved the table by changing single values to
ranges if there were multiple measurements in the same environment. We only
populate the table with values at 1.2 kV, where the difference is maximal.

We updated existing plots in existing sections and added more plots in the new
section to allow easy cross comparisons.

-------------------------------------------------------------------------------
9. Page 4, Col. 2:  In the discussion of Figure.4, the authors should comment
on the discrepancies between their measured depletion voltages and those
expected based on the impurity concentrations.

Response: We added the following sentence right above the figure:

The impurity concentrations of individual crystal were calculated using Eq.1
with the measured values of $V_d$. They are listed in Table. 1.

We also added a footnote below Table 1 to emphasize this point.

-------------------------------------------------------------------------------
10. Page 4., Col. 2: Line 58: 1200 V seems to be quite a large operating
voltage for a detector that depletes at 400 V.  Could the authors comment on
this?

Response: There were two considerations. First, it was suggested by Mark Amman
that in general we should try to operate our detectors in high voltages to
avoid charge trapping deteriorating the resolution. Second, the leakage current
would increase with the voltage, and the contacts might break at higher
voltages.  We'd like to have a stress test of our detectors. We were very happy
to see that none of the contact broke down during the test.

-------------------------------------------------------------------------------
11. Page 6, Col. 1, Lines 33-35:  The authors should discuss the reason for the
initial slow increase in leakage current.  Was this observed in other
detectors?

Response: This was not observed in other detectors. We added the following
sentence in the text based on our best guess:

Such a slow increase of the leakage current was not observed in other
detectors in these studies. It might be due to a gradual development of a small
leakage channel on the side surface of the detector.

-------------------------------------------------------------------------------
12. Page 6, Figure 9:  The authors should use a logarithmic y-axis or find some
other way to show all the leakage current curves together, such that the reader
can see all of the curves.

Response: Good suggestion. We added an additional y-axis to the right in a
different scale so that both large and small leakages can be shown in the same
plot. We also combined Fig. 9 and 14 to Fig. 9 for each comparison.

-------------------------------------------------------------------------------
13. Page 7, Col. 1, Lines 32-35:  If the work intends to use energy resolution
as a metric, which it currently does, how can it be beyond the scope to ensure
that the readout chain is appropriate?  Per general comment #4, the authors
should strongly consider whether showing energy spectra and quoting energy
resolution is appropriate given the limitations of the readout.

Response: We agree that the energy resolution was not good enough for a
meaningful discussion of the influence of the cryogenic liquids. That's why we
did not state which cryogenic liquid could result in better resolution. Our
intention of the simple discussion of the resolution in the draft was actually
to make it clear that the electronic noise dominated the resolution.
De-convolution of the noise from the total resolution suffers from the fact
that the subtraction of two large numbers results in a large uncertainty.

Nevertheless, showing energy spectra proved that our detectors worked as
spectroscopic devices in LAr, not simple resistors. We added the following
sentences close to the updated energy spetra:

Close to Fig. 12:
Due to the large noise, no quantitative statement can be made regarding the
influence of cryogenic liquids on the energy resolution of these detectors.
Nevertheless, the spectra measured in LN$_2$ were very similar to those
measured in vacuum shown in Fig.~\ref{f:specVac}, which proved that they worked
as spectroscopic devices in LN$_2$.

Close to Fig. 15:
The energy spectrum of $^{137}$Cs measured with detector USD-RL biased at 1200
V in LAr is shown in Fig.~\ref{f:specLAr}. The energy resolution and the noise
level were similar to those measured in LN$_2$, despite of much larger leakage
currents in LAr than those in LN$_2$, which suggested the dominating
contribution to the noise from the read-out system.

-------------------------------------------------------------------------------
14. Page 7, Col. 1, Lines 36-42:  Was any characterization of the electronic
noise performed?  For example, by studying the width of the pulser peak as a
function of shaping time?

Response: Yes, at LBNL and USD, the resolution as a function of the shaping
time was measured to select a appropriate shaping time. However, at MPI,
PIXIE-4 from XIA was used. A digital trapezoid filter was used instead of a
analog shaping amplifier. The trapezoid filter parameters were tuned based on
our experience running coaxial detectors. No specific tuning was done for the
measurement presented in this paper as our initial intention was to simply
check the survivability of these detectors.

The front-end JFET can be moved into the dewar in the MPI setup. We plan to
make such and other improvement in our next measurement to obtain quality data
for detailed investigation of the effect of cryogenic liquids on the resolution
of our detectors.

-------------------------------------------------------------------------------
15. Page 7, Col. 2, Lines 41-45:  The authors state that the lower leakage
current of USD-8-4-15 in LAr is clear evidence that the aGe surface of the
detector is of higher quality than the other devices.  The authors should
elaborate on this.  What are the properties of this surface or the
characteristics of the fabrication process that lead to this difference?  Why
were additional measurements not made with this device in LAr in order to
confirm this result?  Is it because the device was no longer operational after
it fell from the PTFE stage?

Response: The detector was made at LBNL after years of fine tuning of the
parameters of their equipment by three generations of researchers there. The
tricky part is that we cannot simply copy these parameters to USD since they
are equipment dependent. We have to use theories utilized by LBNL researchers
to guide our tuning at USD, which takes time. Fortunately, Mark Amman comes to
USD once per year to help us accelerate this process.

USD detectors mentioned in this paper were made at USD under the guidance of
Mark. We tried to duplicate the LBNL procedure whenever possible. The
difference in performance mostly comes from, first, some deviations from the
original procedure due to the equipment difference, for example, the LBNL
spattering machine seems to warm up the crystal more significantly than the USD
one, and second, the lack of experience of our postdocs and students on the
fabrication processes compared to Mark. Over time, we should be able to improve
the quality of our detectors.

We added four references in the third paragraph in section 2.5. Two point to
the latest summaries of the LBNL work. The other two point to the latest USD
development. Interested readers can gain more insight from them regarding the
difference between detectors made at LBNL and USD.

The detector made by Mark is still functional after its fall. We added the
energy spectrum taken by this detector in LAr in the draft as Fig. 15. We did
not add it originally simply because it was very similar to those of other
detectors.

-------------------------------------------------------------------------------
16. Page 8, Figure 15:  What is the reason for the sharp increase in bulk
leakage current after ~1100V during the 1st measurement (green curve)?

Response: Thank you very much for pointing this out! We mixed up the green and
the blue data sets in the legend in this plot. It has been fixed. The green
curve in the updated figure (now Fig. 14) corresponds to the bulk leakage
measured back at USD. The blue one is the measurement in LAr.  The increase of
the green one was due to a damage to the top surface during the back shipment,
as stated in the paragraph above Fig. 11. We explained it one more time two
paragraphs above section 2.6 so that the reader does not have to search for the
reason:

The leakage current of the central contact of USD-R02 (triangle data points
connected with green lines) rose quickly after 1,100 V, which might be due to a
damage to the detector top surface during the shipment back to USD as a small
scratch was observed there.


